Learning from a tiny dataset of manual annotations: a teacher/student approach for surgical phase recognition

Vision algorithms capable of interpreting scenes from a real-time video stream are necessary for computer-assisted surgery systems to achieve context-aware behavior. In laparoscopic procedures one particular algorithm needed for such systems is the identification of surgical phases, for which the current state of the art is a model based on a CNN-LSTM. A number of previous works using models of this kind have trained them in a fully supervised manner, requiring a fully annotated dataset. Instead, our work confronts the problem of learning surgical phase recognition in scenarios presenting scarce amounts of annotated data (under 25% of all available video recordings). We propose a teacher/student type of approach, where a strong predictor called the teacher, trained beforehand on a small dataset of ground truth-annotated videos, generates synthetic annotations for a larger dataset, which another model - the student - learns from. In our case, the teacher features a novel CNN-biLSTM-CRF architecture, designed for offline inference only. The student, on the other hand, is a CNN-LSTM capable of making real-time predictions. Results for various amounts of manually annotated videos demonstrate the superiority of the new CNN-biLSTM-CRF predictor as well as improved performance from the CNN-LSTM trained using synthetic labels generated for unannotated videos. For both offline and online surgical phase recognition with very few annotated recordings available, this new teacher/student strategy provides a valuable performance improvement by efficiently leveraging the unannotated data.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> tab1.txt <==
$40.8 ± 2.6 $&$ 23 ± 4.3 $&$ 41 ± 3.5 $&$ 22.1 ± 5.2 $&$ 40.1 ± 4.7 $&$ 5 ± 2.9 $&$ 36.5 ± 4.7 $&$ 2.9 ± 3 $&$ 40.1 ± 3.1 $&$ 21.1 ± 11$
$57.3 ± 1.5 $&$ 39.9 ± 4.1 $&$ 58 ± 1.2 $&$ 40.7 ± 4.6 $&$ 65.4 ± 5.7 $&$ 47.4 ± 9.9 $&$ 66.3 ± 3.7 $&$ 47.9 ± 8.5 $&$ 71.1 ± 4.6 $&$ 55.3 ± 9$
$62.2 ± 1.2 $&$ 48.8 ± 2.6 $&$ 63 ± 0.6 $&$ 48.5 ± 3.3 $&$ 72.3 ± 0.9 $&$ 57.9 ± 1.8 $&$ 73.7 ± 1.6 $&$ 60.1 ± 5 $&$ 76.2 ± 0.3 $&$ 65.8 ± 1.2$
$67.4 ± 1.5 $&$ 56 ± 1.9 $&$ 65 ± 0.3 $&$ 54.3 ± 1.3 $&$ 74.7 ± 2.6 $&$ 62.7 ± 3 $&$ 76.6 ± 3 $&$ 67 ± 3.8 $&$ 78.5 ± 2.6 $&$ 69.7 ± 1.3$
$71 ± 1.9  $&$59.1 ± 1.6 $&$ 72.5 ± 1.9 $&$ 59.9 ± 1.8 $&$ 80.5 ± 0.7 $&$ 70.2 ± 1.3 $&$ 82.6 ± 0.6 $&$ 74.5 ± 1.3 $&$ 84.1 ± 1 $&$ 75.8 ± 1.5$


$40.8 ± 2.6 $&$ 23 ± 4.3 $&$ 41 ± 3.5 $&$ 22.1 ± 5.2 $&$ 40.1 ± 4.7 $&$ 5 ± 2.9 $&$ 36.5 ± 4.7 $&$ 2.9 ± 3 $&$ 40.1 ± 3.1 $
$57.3 ± 1.5 $&$ 39.9 ± 4.1 $&$ 58 ± 1.2 $&$ 40.7 ± 4.6 $&$ 65.4 ± 5.7 $&$ 47.4 ± 9.9 $&$ 66.3 ± 3.7 $&$ 47.9 ± 8.5 $&$ 71.1 ± 4.6 $
$62.2 ± 1.2 $&$ 48.8 ± 2.6 $&$ 63 ± 0.6 $&$ 48.5 ± 3.3 $&$ 72.3 ± 0.9 $&$ 57.9 ± 1.8 $&$ 73.7 ± 1.6 $&$ 60.1 ± 5 $&$ 76.2 ± 0.3 $
$67.4 ± 1.5 $&$ 56 ± 1.9 $&$ 65 ± 0.3 $&$ 54.3 ± 1.3 $&$ 74.7 ± 2.6 $&$ 62.7 ± 3 $&$ 76.6 ± 3 $&$ 67 ± 3.8 $&$ 78.5 ± 2.6 $
$71 ± 1.9  $&$59.1 ± 1.6 $&$ 72.5 ± 1.9 $&$ 59.9 ± 1.8 $&$ 80.5 ± 0.7 $&$ 70.2 ± 1.3 $&$ 82.6 ± 0.6 $&$ 74.5 ± 1.3 $&$ 84.1 ± 1 $

\begin{table}
  \caption{CNN-biLSTM-CRF vs ablation study models}
  \label{tab:1}
  \small
  \setlength\tabcolsep{2pt}
	\begin{tabular}{|c|c|c|c|c|c|c|c|c|c|c|}
	\hline
  \# & \multicolumn{2}{|c|}{M1} & \multicolumn{2}{|c|}{M2} & \multicolumn{2}{|c|}{M3} 
  & \multicolumn{2}{|c|}{M4} & \multicolumn{2}{|c|}{M5}\\
	\hline
	  & Acc & F1 & Acc & F1 & Acc & F1& Acc & F1& Acc & F1 \\
	\hline
  1 & $40.8 \pm 2.6 $&$ 23 \pm 4.3 $&$ 41 \pm 3.5 $&$ 22.1 \pm 5.2 $&$ 40.1 \pm 4.7 $ 
  &$ 5 \pm 2.9 $&$ 36.5 \pm 4.7 $&$ 2.9 \pm 3 $&$ 40.1 \pm 3.1 $&$ 21.1 \pm 11$  \\
  3 & $57.3 \pm 1.5 $&$ 39.9 \pm 4.1 $&$ 58 \pm 1.2 $&$ 40.7 \pm 4.6 $&$ 65.4 \pm 5.7 $
  &$ 47.4 \pm 9.9 $&$ 66.3 \pm 3.7 $&$ 47.9 \pm 8.5 $&$ 71.1 \pm 4.6 $&$ 55.3 \pm 9$  \\
  5 & $62.2 \pm 1.2 $&$ 48.8 \pm 2.6 $&$ 63 \pm 0.6 $&$ 48.5 \pm 3.3 $&$ 72.3 \pm 0.9 $
  &$ 57.9 \pm 1.8 $&$ 73.7 \pm 1.6 $&$ 60.1 \pm 5 $&$ 76.2 \pm 0.3 $&$ 65.8 \pm 1.2$  \\
  10 & $67.4 \pm 1.5 $&$ 56 \pm 1.9 $&$ 65 \pm 0.3 $&$ 54.3 \pm 1.3 $&$ 74.7 \pm 2.6 $
  &$ 62.7 \pm 3 $&$ 76.6 \pm 3 $&$ 67 \pm 3.8 $&$ 78.5 \pm 2.6 $&$ 69.7 \pm 1.3$  \\
  20 & $71 \pm 1.9  $&$59.1 \pm 1.6 $&$ 72.5 \pm 1.9 $&$ 59.9 \pm 1.8 $&$ 80.5 \pm 0.7 $
  &$ 70.2 \pm 1.3 $&$ 82.6 \pm 0.6 $&$ 74.5 \pm 1.3 $&$ 84.1 \pm 1 $&$ 75.8 \pm 1.5$ \\
	\hline
\end{tabular}
\end{table}


40.8 ± 2.6 & 23 ± 4.3 & 41 ± 3.5 & 22.1 ± 5.2 & 40.1 ± 4.7 & 5 ± 2.9 & 36.5 ± 4.7 & 2.9 ± 3 & 40.1 ± 3.1 & 21.1 ± 11
57.3 ± 1.5 & 39.9 ± 4.1 & 58 ± 1.2 & 40.7 ± 4.6 & 65.4 ± 5.7 & 47.4 ± 9.9 & 66.3 ± 3.7 & 47.9 ± 8.5 & 71.1 ± 4.6 & 55.3 ± 9
62.2 ± 1.2 & 48.8 ± 2.6 & 63 ± 0.6 & 48.5 ± 3.3 & 72.3 ± 0.9 & 57.9 ± 1.8 & 73.7 ± 1.6 & 60.1 ± 5 & 76.2 ± 0.3 & 65.8 ± 1.2
67.4 ± 1.5 & 56 ± 1.9 & 65 ± 0.3 & 54.3 ± 1.3 & 74.7 ± 2.6 & 62.7 ± 3 & 76.6 ± 3 & 67 ± 3.8 & 78.5 ± 2.6 & 69.7 ± 1.3
71 ± 1.9 & 59.1 ± 1.6 & 72.5 ± 1.9 & 59.9 ± 1.8 & 80.5 ± 0.7 & 70.2 ± 1.3 & 82.6 ± 0.6 & 74.5 ± 1.3 & 84.1 ± 1 & 75.8 ± 1.5

$40.8 \pm 2.6 $&$ 57.3 \pm 1.5 $&$ 62.2 \pm 1.2 $&$ 67.4 \pm 1.5 $&$ 71 \pm 1.9$ \\
$23 \pm 4.3 $&$ 39.9 \pm 4.1 $&$ 48.8 \pm 2.6 $&$ 56 \pm 1.9 $&$ 59.1 \pm 1.6$ \\
$41 \pm 3.5 $&$ 58 \pm 1.2 $&$ 63 \pm 0.6 $&$ 65 \pm 0.3 $&$ 72.5 \pm 1.9$ \\
$22.1 \pm 5.2 $&$ 40.7 \pm 4.6 $&$ 48.5 \pm 3.3 $&$ 54.3 \pm 1.3 $&$ 59.9 \pm 1.8$ \\
$40.1 \pm 4.7 $&$ 65.4 \pm 5.7 $&$ 72.3 \pm 0.9 $&$ 74.7 \pm 2.6 $&$ 80.5 \pm 0.7$ \\
$5 \pm 2.9 $&$ 47.4 \pm 9.9 $&$ 57.9 \pm 1.8 $&$ 62.7 \pm 3 $&$ 70.2 \pm 1.3$ \\
$36.5 \pm 4.7 $&$ 66.3 \pm 3.7 $&$ 73.7 \pm 1.6 $&$ 76.6 \pm 3 $&$ 82.6 \pm 0.6$ \\
$2.9 \pm 3 $&$ 47.9 \pm 8.5 $&$ 60.1 \pm 5 $&$ 67 \pm 3.8 $&$ 74.5 \pm 1.3$ \\
$40.1 \pm 3.1 $&$ 71.1 \pm 4.6 $&$ 76.2 \pm 0.3 $&$ 78.5 \pm 2.6 $&$ 84.1 \pm 1$ \\
$21.1 \pm 11 $&$ 55.3 \pm 9 $&$ 65.8 \pm 1.2 $&$ 69.7 \pm 1.3 $&$ 75.8 \pm 1.5$ \\


$5.5 ± 8.4 $&$ 56.6 ± 26.7 $&$ 59.6 ± 0.8 $&$ 77.4 ± 14.8 $&$ 52 ± 14.3 $&$ 51.7 ± 4.8 $&$ 56.9 ± 14.7 $&$ 54.4 ± 14.1 $&$ 68.4 ± 8.3 $&$ 92.6 ± 4.5$ \\
$48.3 ± 42.3 $&$ 24.8 ± 23.7 $&$ 48.1 ± 10.5 $&$ 83.5 ± 10.7 $&$ 80.1 ± 3.7 $&$ 84.7 ± 3.1 $&$ 77.1 ± 0.9 $&$ 90.6 ± 5 $&$ 58.8 ± 10 $&$ 87.2 ± 2.2$ \\
$36.7 ± 25 $&$ 50.5 ± 44.9 $&$ 76.9 ± 12.6 $&$ 64.3 ± 15.8 $&$ 62.6 ± 17 $&$ 39.4 ± 26.1 $&$ 80.4 ± 11.5 $&$ 31.6 ± 10.9 $&$ 93.4 ± 3.9 $&$ 75.9 ± 2.9$ \\
$61.3 ± 10.4 $&$ 45.9 ± 45.2 $&$ 75.4 ± 3.2 $&$ 50.1 ± 29 $&$ 81.1 ± 5.2 $&$ 84.4 ± 4.8 $&$ 86.3 ± 6.7 $&$ 80.4 ± 1.8 $&$ 83.1 ± 3.3 $&$ 70.3 ± 8.8$ \\
$0 ± 0 $&$ 12.9 ± 11.6 $&$ 10.9 ± 15.5 $&$ 71.8 ± 16.2 $&$ 74.4 ± 3.1 $&$ 83.3 ± 1.7 $&$ 77.7 ± 0.8 $&$ 84 ± 3.1 $&$ 42.6 ± 5.1 $&$ 83.2 ± 1.4$ \\
$3.7 ± 6.4 $&$ 11.3 ± 16.6 $&$ 38.7 ± 29.5 $&$ 71 ± 11.9 $&$ 80.4 ± 2.1 $&$ 46.7 ± 7.6 $&$ 76.2 ± 4.2 $&$ 61.5 ± 5.4 $&$ 85.1 ± 2.8 $&$ 81.2 ± 3.6$ \\
$60.3 ± 44.7 $&$ 50.3 ± 38.9 $&$ 82.1 ± 8.5 $&$ 64.6 ± 8.3 $&$ 64.1 ± 7.9 $&$ 77.7 ± 10.1 $&$ 70.8 ± 1.6 $&$ 77.8 ± 9.5 $&$ 87.1 ± 3.6 $&$ 80 ± 4.1$ \\
$26.4 ± 4.5 $&$ 40.5 ± 18.5 $&$ 62 ± 6.1 $&$ 62.9 ± 7.5 $&$ 70.4 ± 4.2 $&$ 66.8 ± 4.7 $&$ 75.1 ± 1.6 $&$ 68.6 ± 0.5 $&$ 75.8 ± 1.4 $&$ 79.8 ± 1.3$ \\

$5.5 \pm 8.4 $&$ 59.6 \pm 0.8 $&$ 52 \pm 14.3 $&$ 56.9 \pm 14.7 $&$ 68.4 \pm 8.3	$
$56.6 \pm 26.7 $&$ 77.4 \pm 14.8 $&$ 51.7 \pm 4.8 $&$ 54.4 \pm 14.1 $&$ 92.6 \pm 4.5$
$48.3 \pm 42.3 $&$ 48.1 \pm 10.5 $&$ 80.1 \pm 3.7 $&$ 77.1 \pm 0.9 $&$ 58.8 \pm 10	$
$24.8 \pm 23.7 $&$ 83.5 \pm 10.7 $&$ 84.7 \pm 3.1 $&$ 90.6 \pm 5 $&$ 87.2 \pm 2.2$
$36.7 \pm 25 $&$ 76.9 \pm 12.6 $&$ 62.6 \pm 17 $&$ 80.4 \pm 11.5 $&$ 93.4 \pm 3.9	$
$50.5 \pm 44.9 $&$ 64.3 \pm 15.8 $&$ 39.4 \pm 26.1 $&$ 31.6 \pm 10.9 $&$ 75.9 \pm 2.9$
$61.3 \pm 10.4 $&$ 75.4 \pm 3.2 $&$ 81.1 \pm 5.2 $&$ 86.3 \pm 6.7 $&$ 83.1 \pm 3.3	$
$45.9 \pm 45.2 $&$ 50.1 \pm 29 $&$ 84.4 \pm 4.8 $&$ 80.4 \pm 1.8 $&$ 70.3 \pm 8.8$
$0 \pm 0 $&$ 10.9 \pm 15.5 $&$ 74.4 \pm 3.1 $&$ 77.7 \pm 0.8 $&$ 42.6 \pm 5.1	$
$12.9 \pm 11.6 $&$ 71.8 \pm 16.2 $&$ 83.3 \pm 1.7 $&$ 84 \pm 3.1 $&$ 83.2 \pm 1.4$
$3.7 \pm 6.4 $&$ 38.7 \pm 29.5 $&$ 80.4 \pm 2.1 $&$ 76.2 \pm 4.2 $&$ 85.1 \pm 2.8	$
$11.3 \pm 16.6 $&$ 71 \pm 11.9 $&$ 46.7 \pm 7.6 $&$ 61.5 \pm 5.4 $&$ 81.2 \pm 3.6$
$60.3 \pm 44.7 $&$ 82.1 \pm 8.5 $&$ 64.1 \pm 7.9 $&$ 70.8 \pm 1.6 $&$ 87.1 \pm 3.6	$
$50.3 \pm 38.9 $&$ 64.6 \pm 8.3 $&$ 77.7 \pm 10.1 $&$ 77.8 \pm 9.5 $&$ 80 \pm 4.1$
$26.4 \pm 4.5 $&$ 62 \pm 6.1 $&$ 70.4 \pm 4.2 $&$ 75.1 \pm 1.6 $&$ 75.8 \pm 1.4	$
$40.5 \pm 18.5 $&$ 62.9 \pm 7.5 $&$ 66.8 \pm 4.7 $&$ 68.6 \pm 0.5 $&$ 79.8 \pm 1.3$


$40.1 \pm 3.1 $&$ 71.1 \pm 4.6 $&$ 76.2 \pm 0.3 $&$ 78.5 \pm 2.6 $&$ 84.1 \pm 1$
$26.4 \pm 4.5 $&$ 62 \pm 6.1 $&$ 70.4 \pm 4.2 $&$ 75.1 \pm 1.6 $&$ 75.8 \pm 1.4$
$40.5 \pm 18.5 $&$ 62.9 \pm 7.5 $&$ 66.8 \pm 4.7 $&$ 68.6 \pm 0.5 $&$ 79.8 \pm 1.3$
$21.1 \pm 11 $&$ 55.3 \pm 9 $&$ 65.8 \pm 1.2 $&$ 69.7 \pm 1.3 $&$ 75.8 \pm 1.5$
$$
$43.1 \pm 7.5 $&$ 74.9 \pm 4.6 $&$ 78.7 \pm 1 $&$ 80.8 \pm 0.8 $&$ 86.3 \pm 1$
$26.3 \pm 4.1 $&$ 64.2 \pm 5.8 $&$ 67.4 \pm 5.9 $&$ 70.2 \pm 2.7 $&$ 78 \pm 1.4$
$38.8 \pm 16.5 $&$ 65 \pm 7.3 $&$ 73.8 \pm 5 $&$ 76.9 \pm 1.9 $&$ 81.7 \pm 0.5$
$18.2 \pm 10.9 $&$ 55.7 \pm 9.7 $&$ 66.8 \pm 2.7 $&$ 69.9 \pm 4 $&$ 78.1 \pm 1$

$40.1 \pm 4.7 $&$ 65.4 \pm 5.7 $&$ 72.3 \pm 0.9 $&$ 74.7 \pm 2.6 $&$ 80.5 \pm 0.7$
$20.7 \pm 1.9 $&$ 51.7 \pm 7.1 $&$ 60.4 \pm 2.9 $&$ 64.1 \pm 1.5 $&$ 71.1 \pm 0.7$
$17.5 \pm 7.5 $&$ 58.6 \pm 8.2 $&$ 64 \pm 5.5 $&$ 68 \pm 3.1 $&$ 64.1 \pm 2.7$
$5 \pm 2.9 $&$ 47.4 \pm 9.9 $&$ 57.9 \pm 1.8 $&$ 62.7 \pm 3 $&$ 70.2 \pm 1.3$
$$
$42.1 \pm 6.3 $&$ 74.6 \pm 3.6 $&$ 77.7 \pm 0.8 $&$ 79.1 \pm 0.9 $&$ 83.4 \pm 0.3$
$24.6 \pm 5.6 $&$ 63 \pm 5 $&$ 65.8 \pm 5.1 $&$ 66.6 \pm 1.7 $&$ 73.5 \pm 1.2$
$38.9 \pm 19.4 $&$ 65.1 \pm 7.3 $&$ 72.3 \pm 5.2 $&$ 74.7 \pm 1.7 $&$ 76.8 \pm 0.7$
$14.5 \pm 13.5 $&$ 56.1 \pm 8.6 $&$ 64.5 \pm 2.9 $&$ 66.9 \pm 3.1 $&$ 73.2 \pm 0.8$


40.8, 57.3, 62.2, 67.4, 71
41, 58, 63, 65, 72.5
40.1, 65.4, 72.3, 74.7, 80.5
36.5, 66.3, 73.7, 76.6, 82.6
40.1, 71.1, 76.2, 78.5, 84.1
, 
2.6, 1.5, 1.2, 1.5, 1.9
3.5, 1.2, 0.6, 0.3, 1.9
4.7, 5.7, 0.9, 2.6, 0.7
4.7, 3.7, 1.6, 3, 0.6
3.1, 4.6, 0.3, 2.6, 1

23, 39.9, 48.8, 56, 59.1
22.1, 40.7, 48.5, 54.3, 59.9
5, 47.4, 57.9, 62.7, 70.2
2.9, 47.9, 60.1, 67, 74.5
21.1, 55.3, 65.8, 69.7, 75.8
, 
4.3, 4.1, 2.6, 1.9, 1.6
5.2, 4.6, 3.3, 1.3, 1.8
2.9, 9.9, 1.8, 3, 1.3
3, 8.5, 5, 3.8, 1.3
11, 9, 1.2, 1.3, 1.5


40.8, 57.3, 62.2, 67.4, 71, 75.3
41, 58, 63, 65, 72.5, 80.5
40.1, 65.4, 72.3, 74.7, 80.5, 86.3
36.5, 66.3, 73.7, 76.6, 82.6, 88.4
40.1, 71.1, 76.2, 78.5, 84.1, 89.5
, 
2.6, 1.5, 1.2, 1.5, 1.9, 0
3.5, 1.2, 0.6, 0.3, 1.9, 0
4.7, 5.7, 0.9, 2.6, 0.7, 0
4.7, 3.7, 1.6, 3, 0.6, 0
3.1, 4.6, 0.3, 2.6, 1, 0
, 
23, 39.9, 48.8, 56, 59.1, 63.8
22.1, 40.7, 48.5, 54.3, 59.9, 69.7
5, 47.4, 57.9, 62.7, 70.2, 78.2
2.9, 47.9, 60.1, 67, 74.5, 81.7
21.1, 55.3, 65.8, 69.7, 75.8, 82.5
, 
4.3, 4.1, 2.6, 1.9, 1.6, 0
5.2, 4.6, 3.3, 1.3, 1.8, 0
2.9, 9.9, 1.8, 3, 1.3, 0
3, 8.5, 5, 3.8, 1.3, 0
11, 9, 1.2, 1.3, 1.5	0

61.3 ± 34.1	5.3 ± 6	57.5 ± 10.1	55.9 ± 1.7	62.8 ± 64.9	48.6 ± 48.6	70.6 ± 7.2	52.9 ± 12.4	78.5 ± 6.5	72.9 ± 4.8
60.7 ± 5.9	36.5 ± 17.5	79.3 ± 2.3	77.6 ± 6.6	84 ± 84.2	80.5 ± 80.5	81.5 ± 1.5	89.6 ± 1.1	88.3 ± 1.8	92.4 ± 2.7
62.8 ± 32.5	0.4 ± 0.1	60.3 ± 10.5	17.2 ± 12.2	53.7 ± 66.4	44.8 ± 44.8	78.8 ± 4.6	38.7 ± 7.9	85.2 ± 2.5	54.1 ± 4.7
40.4 ± 19.4	60.8 ± 36.6	71.4 ± 11.2	83.9 ± 5.6	75 ± 75.4	87.9 ± 87.9	83.8 ± 2	85.1 ± 2.7	88.2 ± 3.3	91.2 ± 1.8
81 ± 12	24.3 ± 17.7	61.2 ± 14.4	79.9 ± 8.9	76.5 ± 76.6	81.8 ± 81.8	81.2 ± 2.7	81.3 ± 3.8	81.4 ± 2.4	87.4 ± 2.2
15.5 ± 38.9	44.4 ± 38.1	67 ± 10.3	50.8 ± 24.4	72.9 ± 74.4	48.9 ± 48.9	77 ± 3.4	67.7 ± 8.8	86.9 ± 0.9	78.1 ± 4.8
66 ± 31.5	12.7 ± 14.4	60.3 ± 5.2	72.4 ± 8.6	59.6 ± 61.7	77.7 ± 77.7	68.7 ± 4.2	80.9 ± 3.2	80.4 ± 3.6	83.6 ± 1.7
55.4 ± 16.4	26.3 ± 3.7	65.3 ± 2.8	62.5 ± 5.1	69.2 ± 72	67.2 ± 67.2	77.4 ± 0.6	70.9 ± 1.8	84.1 ± 1.3	79.9 ± 0.7



& $ 61.3 \pm 34.1 &$$ 57.5 \pm 10.1 &$$ 62.8 \pm 10.9 &$$ 70.6 \pm 7.2 &$$ 78.5 \pm 6.5 $ \\
& $ 5.3 \pm 6 &$$ 55.9 \pm 1.7 &$$ 48.6 \pm 2.9 &$$ 52.9 \pm 12.4 &$$ 72.9 \pm 4.8 $ \\
& $ 60.7 \pm 5.9 &$$ 79.3 \pm 2.3 &$$ 84 \pm 2.6 &$$ 81.5 \pm 1.5 &$$ 88.3 \pm 1.8 $ \\
& $ 36.5 \pm 17.5 &$$ 77.6 \pm 6.6 &$$ 80.5 \pm 5.5 &$$ 89.6 \pm 1.1 &$$ 92.4 \pm 2.7 $ \\
& $ 62.8 \pm 32.5 &$$ 60.3 \pm 10.5 &$$ 53.7 \pm 17.2 &$$ 78.8 \pm 4.6 &$$ 85.2 \pm 2.5 $ \\
& $ 0.4 \pm 0.1 &$$ 17.2 \pm 12.2 &$$ 44.8 \pm 22.5 &$$ 38.7 \pm 7.9 &$$ 54.1 \pm 4.7 $ \\
& $ 40.4 \pm 19.4 &$$ 71.4 \pm 11.2 &$$ 75 \pm 4 &$$ 83.8 \pm 2 &$$ 88.2 \pm 3.3 $ \\
& $ 60.8 \pm 36.6 &$$ 83.9 \pm 5.6 &$$ 87.9 \pm 3 &$$ 85.1 \pm 2.7 &$$ 91.2 \pm 1.8 $ \\
& $ 81 \pm 12 &$$ 61.2 \pm 14.4 &$$ 76.5 \pm 1.8 &$$ 81.2 \pm 2.7 &$$ 81.4 \pm 2.4 $ \\
& $ 24.3 \pm 17.7 &$$ 79.9 \pm 8.9 &$$ 81.8 \pm 0.9 &$$ 81.3 \pm 3.8 &$$ 87.4 \pm 2.2 $ \\
& $ 15.5 \pm 38.9 &$$ 67 \pm 10.3 &$$ 72.9 \pm 6.1 &$$ 77 \pm 3.4 &$$ 86.9 \pm 0.9 $ \\
& $ 44.4 \pm 38.1 &$$ 50.8 \pm 24.4 &$$ 48.9 \pm 9.1 &$$ 67.7 \pm 8.8 &$$ 78.1 \pm 4.8 $ \\
& $ 66 \pm 31.5 &$$ 60.3 \pm 5.2 &$$ 59.6 \pm 8.3 &$$ 68.7 \pm 4.2 &$$ 80.4 \pm 3.6 $ \\
& $ 12.7 \pm 14.4 &$$ 72.4 \pm 8.6 &$$ 77.7 \pm 7.7 &$$ 80.9 \pm 3.2 &$$ 83.6 \pm 1.7 $ \\
& $ 55.4 \pm 16.4 &$$ 65.3 \pm 2.8 &$$ 69.2 \pm 4.7 &$$ 77.4 \pm 0.6 &$$ 84.1 \pm 1.3 $ \\
& $ 26.3 \pm 3.7 &$$ 62.5 \pm 5.1 &$$ 67.2 \pm 4.4 &$$ 70.9 \pm 1.8 &$$ 79.9 \pm 0.7 $ \\
& $ 39.7 \pm 4 &$$ 72.4 \pm 3.3 &$$ 76.2 \pm 0.8 &$$ 80.8 \pm 0.2 &$$ 87 \pm 1 $ \\
& $ 26.6 \pm 3.2 &$$ 61.7 \pm 5 &$$ 67.4 \pm 1.1 &$$ 72.8 \pm 1.6 &$$ 81.5 \pm 1.1 $ \\

86.6
68.9
96.5
89.4
53.5
91.5
94.1

96.4
83.4
79.9
72.7
88.2
91.5
77.3

& $ 44.4 \pm 33.4 $ & $ 63.5 \pm 10.5 $ & $ 68.8 \pm 10.3 $ & $ 78.2 \pm 5.3 $ & $ 85.9 \pm 5.5 $ \\
& $ 4.6 \pm 5 $ & $ 55.2 \pm 3.4 $ & $ 47.9 \pm 2.8 $ & $ 52.4 \pm 12.7 $ & $ 73.5 \pm 4.3 $ \\
& $ 60.9 \pm 4.7 $ & $ 81.1 \pm 1.9 $ & $ 86 \pm 2.5 $ & $ 83.1 \pm 2.3 $ & $ 90.3 \pm 1.6 $ \\
& $ 35.4 \pm 17.2 $ & $ 77.4 \pm 5.7 $ & $ 79.1 \pm 6.6 $ & $ 88.9 \pm 0.3 $ & $ 91.6 \pm 3 $ \\
& $ 79.7 \pm 28.8 $ & $ 67.9 \pm 9.4 $ & $ 66.2 \pm 18.7 $ & $ 76.3 \pm 5.4 $ & $ 84.3 \pm 2.5 $ \\
& $ 0.6 \pm 0.2 $ & $ 19.5 \pm 12.3 $ & $ 47 \pm 23.2 $ & $ 40.9 \pm 7 $ & $ 60 \pm 5.8 $ \\
& $ 53.6 \pm 18.6 $ & $ 72.7 \pm 10.5 $ & $ 74.5 \pm 4 $ & $ 83.2 \pm 0.6 $ & $ 87.4 \pm 3.6 $ \\
& $ 60.8 \pm 36.9 $ & $ 84.6 \pm 5.2 $ & $ 89.2 \pm 2.9 $ & $ 86.4 \pm 4.4 $ & $ 92.5 \pm 1.5 $ \\
& $ 87.2 \pm 11.4 $ & $ 66.6 \pm 14.9 $ & $ 77.6 \pm 1.9 $ & $ 82.8 \pm 3.1 $ & $ 83.9 \pm 2.9 $ \\
& $ 23.2 \pm 16.5 $ & $ 78.6 \pm 9.1 $ & $ 81.7 \pm 1 $ & $ 81.1 \pm 4.2 $ & $ 88.3 \pm 2.1 $ \\
& $ 43.4 \pm 39.5 $ & $ 70.1 \pm 9.1 $ & $ 71.8 \pm 7.5 $ & $ 76.9 \pm 4.2 $ & $ 87.3 \pm 1.2 $ \\
& $ 43.9 \pm 38.9 $ & $ 52.2 \pm 24.1 $ & $ 51.2 \pm 10.1 $ & $ 71.2 \pm 10.1 $ & $ 82 \pm 4 $ \\
& $ 58.1 \pm 31.3 $ & $ 62.4 \pm 5 $ & $ 63.3 \pm 9.2 $ & $ 71.8 \pm 5.9 $ & $ 84.4 \pm 4.3 $ \\
& $ 13.4 \pm 14.8 $ & $ 72.3 \pm 8.1 $ & $ 77.6 \pm 7.9 $ & $ 81.2 \pm 1.8 $ & $ 84.2 \pm 2.6 $ \\
& $ 61.3 \pm 3.8 $ & $ 69.2 \pm 2 $ & $ 72.6 \pm 5.3 $ & $ 78.9 \pm 0.8 $ & $ 86.2 \pm 1.3 $ \\
& $ 26 \pm 15.7 $ & $ 62.8 \pm 5.3 $ & $ 67.7 \pm 4.7 $ & $ 71.7 \pm 2.3 $ & $ 81.7 \pm 0.6 $ \\
& $ 39.2 \pm 4.7 $ & $ 73.1 \pm 3.1 $ & $ 76.6 \pm 1.2 $ & $ 81.6 \pm 1 $ & $ 88 \pm 1.2 $ \\
& $ 23.5 \pm 3.2 $ & $ 62 \pm 4.7 $ & $ 67.6 \pm 0.8 $ & $ 73.7 \pm 2.1 $ & $ 83.5 \pm 1.1 $ \\


// OLD LABEL ANALYSIS TABLE
% \begin{table}[b]
%   \caption{Teacher-completed annotation set metrics}
%   \centering
% 	\label{tab:5}
% 	\small
% 	% \setlength\tabcolsep{2pt}
% 	\begin{tabular}{ccccccc}
% 		\hline
% 		             &     & 1                         & 3                        & 5                        & 10                       & 20                       \\
% 		\hline
% 		\multirow{2}{2em}{P1}
% 		             & Pre & $ 61.3 \pm 34.1 $         & $ 57.5 \pm 10.1 $        & $ 62.8 \pm 10.9 $        & $ 70.6 \pm 7.2 $         & $ 78.5 \pm 6.5 $         \\
% 		             & Rec & $ 5.3 \pm 6 $             & $ 55.9 \pm 1.7 $         & $ 48.6 \pm 2.9 $         & $ 52.9 \pm 12.4 $        & $ 72.9 \pm 4.8 $         \\
% 		\hline
% 		\multirow{2}{2em}{P2}
% 		             & Pre & $ 60.7 \pm 5.9 $          & $ 79.3 \pm 2.3 $         & $ 84 \pm 2.6 $           & $ 81.5 \pm 1.5 $         & $ 88.3 \pm 1.8 $         \\
% 		             & Rec & $ 36.5 \pm 17.5 $         & $ 77.6 \pm 6.6 $         & $ 80.5 \pm 5.5 $         & $ 89.6 \pm 1.1 $         & $ 92.4 \pm 2.7 $         \\
% 		\hline
% 		\multirow{2}{2em}{P3}
% 		             & Pre & $ 62.8 \pm 32.5 $         & $ 60.3 \pm 10.5 $        & $ 53.7 \pm 17.2 $        & $ 78.8 \pm 4.6 $         & $ 85.2 \pm 2.5 $         \\
% 		             & Rec & $ 0.4 \pm 0.1 $           & $ 17.2 \pm 12.2 $        & $ 44.8 \pm 22.5 $        & $ 38.7 \pm 7.9 $         & $ 54.1 \pm 4.7 $         \\
% 		\hline
% 		\multirow{2}{2em}{P4}
% 		             & Pre & $ 40.4 \pm 19.4 $         & $ 71.4 \pm 11.2 $        & $ 75 \pm 4 $             & $ 83.8 \pm 2 $           & $ 88.2 \pm 3.3 $         \\
% 		             & Rec & $ 60.8 \pm 36.6 $         & $ 83.9 \pm 5.6 $         & $ 87.9 \pm 3 $           & $ 85.1 \pm 2.7 $         & $ 91.2 \pm 1.8 $         \\
% 		\hline
% 		\multirow{2}{2em}{P5}
% 		             & Pre & $ 81 \pm 12 $             & $ 61.2 \pm 14.4 $        & $ 76.5 \pm 1.8 $         & $ 81.2 \pm 2.7 $         & $ 81.4 \pm 2.4 $         \\
% 		             & Rec & $ 24.3 \pm 17.7 $         & $ 79.9 \pm 8.9 $         & $ 81.8 \pm 0.9 $         & $ 81.3 \pm 3.8 $         & $ 87.4 \pm 2.2 $         \\
% 		\hline
% 		\multirow{2}{2em}{P6}
% 		             & Pre & $ 15.5 \pm 38.9 $         & $ 67 \pm 10.3 $          & $ 72.9 \pm 6.1 $         & $ 77 \pm 3.4 $           & $ 86.9 \pm 0.9 $         \\
% 		             & Rec & $ 44.4 \pm 38.1 $         & $ 50.8 \pm 24.4 $        & $ 48.9 \pm 9.1 $         & $ 67.7 \pm 8.8 $         & $ 78.1 \pm 4.8 $         \\
% 		\hline
% 		\multirow{2}{2em}{P7}
% 		             & Pre & $ 66 \pm 31.5 $           & $ 60.3 \pm 5.2 $         & $ 59.6 \pm 8.3 $         & $ 68.7 \pm 4.2 $         & $ 80.4 \pm 3.6 $         \\
% 		             & Rec & $ 12.7 \pm 14.4 $         & $ 72.4 \pm 8.6 $         & $ 77.7 \pm 7.7 $         & $ 80.9 \pm 3.2 $         & $ 83.6 \pm 1.7 $         \\
% 		\hline
% 		\multirow{2}{2em}{Avg}
% 		             & Pre & $ 55.4 \pm 16.4 $         & $ 65.3 \pm 2.8 $         & $ 69.2 \pm 4.7 $         & $ 77.4 \pm 0.6 $         & $ 84.1 \pm 1.3 $         \\
% 		             & Rec & $ 26.3 \pm 3.7 $          & $ 62.5 \pm 5.1 $         & $ 67.2 \pm 4.4 $         & $ 70.9 \pm 1.8 $         & $ 79.9 \pm 0.7 $         \\
% 		\hline
% 		\hline
% 		\textbf{Acc} &     & \bfseries 39.7 $\pm$ 4    & \bfseries 72.4 $\pm$ 3.3 & \bfseries 76.2 $\pm$ 0.8 & \bfseries 80.8 $\pm$ 0.2 & \bfseries 87 $\pm$ 1     \\
% 		\hline
% 		\textbf{F1}  &     & \bfseries  26.6 $\pm$ 3.2 & \bfseries 61.7 $\pm$ 5   & \bfseries 67.4 $\pm$ 1.1 & \bfseries 72.8 $\pm$ 1.6 & \bfseries 81.5 $\pm$ 1.1 \\
% 		\hline
% 	\end{tabular}
% \end{table}


// OLD ABLATION TABLE
% \begin{table}
% 	\caption{Ablation study models}
% 	\label{tab:2}
% 	\small
% 	\setlength\tabcolsep{2pt}
% 	\begin{tabular}{|c|c|c|c|c|c|c|c|c|}
% 		\hline
% 		\# & \multicolumn{2}{|c|}{M1} & \multicolumn{2}{|c|}{M2} & \multicolumn{2}{|c|}{M3} 
% 		& \multicolumn{2}{|c|}{M4} \\
% 		\hline
% 		& Acc & F1 & Acc & F1 & Acc & F1& Acc & F1 \\
% 		\hline
% 		1  & $40.8 \pm 2.6 $ & $ 23 \pm 4.3 $   & $ 41 \pm 3.5 $   & $ 22.1 \pm 5.2 $ & $ 40.1 \pm 4.7 $ & $ 5 \pm 2.9 $    & $ 36.5 \pm 4.7 $ & $ 2.9 \pm 3 $     \\
% 		3  & $57.3 \pm 1.5 $ & $ 39.9 \pm 4.1 $ & $ 58 \pm 1.2 $   & $ 40.7 \pm 4.6 $ & $ 65.4 \pm 5.7 $ & $ 47.4 \pm 9.9 $ & $ 66.3 \pm 3.7 $ & $ 47.9 \pm 8.5 $  \\
% 		5  & $62.2 \pm 1.2 $ & $ 48.8 \pm 2.6 $ & $ 63 \pm 0.6 $   & $ 48.5 \pm 3.3 $ & $ 72.3 \pm 0.9 $ & $ 57.9 \pm 1.8 $ & $ 73.7 \pm 1.6 $ & $ 60.1 \pm 5 $    \\
% 		10 & $67.4 \pm 1.5 $ & $ 56 \pm 1.9 $   & $ 65 \pm 0.3 $   & $ 54.3 \pm 1.3 $ & $ 74.7 \pm 2.6 $ & $ 62.7 \pm 3 $   & $ 76.6 \pm 3 $   & $ 67 \pm 3.8 $    \\
% 		20 & $71 \pm 1.9  $  & $59.1 \pm 1.6 $  & $ 72.5 \pm 1.9 $ & $ 59.9 \pm 1.8 $ & $ 80.5 \pm 0.7 $ & $ 70.2 \pm 1.3 $ & $ 82.6 \pm 0.6 $ & $ 74.5 \pm 1.3 $  \\
% 		\hline
% 	\end{tabular}
% \end{table}

% y/n?: isolate M5

// OLD HP TABLES


% \begin{table}
%   \caption{Hyperparameter table}
%   \centering
% 	\label{tab:1}
% 	\begin{tabular}{ccc} 
% 		\hline\noalign{\smallskip}
% 		  & \textbf{Name}                & \textbf{Value}     \\
% 		\hline\noalign{\smallskip}
% 		\multirow{1}{5em}{Global} 
% 		  & Optimizer                    & Adam               \\ 
% 		\hline\noalign{\smallskip}
% 		\multirow{3}{5em}{CNN pretraining} 
% 		  & Learning rate                & $5 \cdot 10^{-5}$  \\ 
% 		  & Number of epochs             & 27                 \\ 
% 		  & Minibatch size               & 32                 \\
% 		  & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
% 		\hline\noalign{\smallskip}
% 		\multirow{3}{5em}{CRF} 
% 		  & Learning rate                & $5 \cdot 10^{-5}$  \\ 
% 		  & Number of epochs             & 350                \\ 
% 		  & Weight decay                 & $5 \cdot 10^{-3}$  \\ 
% 		\hline\noalign{\smallskip}
% 		\multirow{3}{5em}{LSTM} 
% 		  & Learning rate                & $5 \cdot 10^{-5}$  \\ 
% 		  & Number of epochs             & 350                \\ 
% 		  & State size                   & 128                \\ 
% 		  & Dropout                      & 0.3                \\ 
% 		  & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
% 		\hline\noalign{\smallskip}
% 		\multirow{3}{5em}{BiLSTM/ \\ BiLSTM-CRF} 
% 		  & Learning rate (biLSTM)       & $1 \cdot 10^{-3}$  \\ 
% 		  & Learning rate (biLSTM - CRF) & $1 \times 10^{-4}$ \\ 
% 		  & Number of epochs             & 350                \\ 
% 		  & State size                   & $2 \cdot 64$       \\ 
% 		  & Dropout                      & 0.4                \\ 
% 		  & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
% 		\hline\noalign{\smallskip}
% 	\end{tabular}
%   \quad
% 	\caption{Hyperparameter table}
% 	\centering
% 	\label{tab:1}
% 	\begin{tabular}{ccc} 
% 		\hline\noalign{\smallskip}
% 		  & \textbf{Name}                & \textbf{Value}     \\
% 		\hline\noalign{\smallskip}
% 		\multirow{1}{5em}{Global} 
% 		  & Optimizer                    & Adam               \\ 
% 		\hline\noalign{\smallskip}
% 		\multirow{3}{5em}{CNN pretraining} 
% 		  & Learning rate                & $5 \cdot 10^{-5}$  \\ 
% 		  & Epochs             & 27                 \\ 
% 		  & Minibatch size               & 32                 \\
% 		  & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
% 		\hline\noalign{\smallskip}
% 		\multirow{3}{5em}{CRF} 
% 		  & Learning rate                & $5 \cdot 10^{-5}$  \\ 
% 		  & Epochs             & 350                \\ 
% 		  & Weight decay                 & $5 \cdot 10^{-3}$  \\ 
% 		\hline\noalign{\smallskip}
% 		\multirow{3}{5em}{LSTM} 
% 		  & Learning rate                & $5 \cdot 10^{-5}$  \\ 
% 		  & Number of epochs             & 350                \\ 
% 		  & State size                   & 128                \\ 
% 		  & Dropout                      & 0.3                \\ 
% 		  & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
% 		\hline\noalign{\smallskip}
% 		\multirow{3}{5em}{BiLSTM/ \\ BiLSTM-CRF} 
% 		  & Learning rate (biLSTM)       & $1 \cdot 10^{-3}$  \\ 
% 		  & Learning rate (biLSTM - CRF) & $1 \times 10^{-4}$ \\ 
% 		  & Epochs             & 350                \\ 
% 		  & State size                   & $2 \cdot 64$       \\ 
% 		  & Dropout                      & 0.4                \\ 
% 		  & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
% 		\hline\noalign{\smallskip}
% 	\end{tabular}
% \end{table}

% \begin{table}[H]
%   \caption{Hyperparameter table}
%   \label{tab:1}
%   \setlength{\tabcolsep}{1.5pt}
%   \begin{minipage}[t]{.4\linewidth}
%     \centering
%     \begin{tabular}[t]{|p{1.5cm}|c|c|} 
% 	    \hline
% 	      & \textbf{Name}                & \textbf{Value}     \\
% 	    \hline
% 	    \multirow{1}{5em}{Global} 
% 	      & Optimizer                    & Adam               \\ 
% 	    \hline
% 	    \multirow{3}{5em}{CNN pretraining} 
% 	      & Learning rate                & $5 \cdot 10^{-5}$  \\ 
% 	      & \# of epochs             & 27                 \\ 
% 	      & Minibatch size               & 32                 \\
% 	      & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
% 	    \hline
% 	    \multirow{3}{5em}{CRF} 
% 	      & Learning rate                & $5 \cdot 10^{-5}$  \\ 
% 	      & \# of epochs             & 350                \\ 
%         & Weight decay                 & $5 \cdot 10^{-3}$  \\ 
%         & &   \\ 
%         & &   \\ 
%         & &   \\ 
% 	    \hline\noalign{\smallskip}
%     \end{tabular}
%   \end{minipage}
%   \begin{minipage}[t]{.5\linewidth}
%     \centering
%       \begin{tabular}[t]{|p{1.5cm}|c|c|} 
%       	\hline
%       	  & \textbf{Name}                & \textbf{Value}     \\
%       	\hline
%       	\multirow{3}{5em}{LSTM}
%       	  & Learning rate                & $5 \cdot 10^{-5}$  \\ 
%       	  & \# of epochs             & 350                \\ 
%       	  & State size                   & 128                \\ 
%       	  & Dropout                      & 0.3                \\ 
%       	  & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
%       	\hline
%       	\multirow{3}{5em}{BiLSTM/  BiLSTM-CRF} 
%       	  & Learning rate (biLSTM)       & $1 \cdot 10^{-3}$ \\ 
%       	  & Learning rate (biLSTM-CRF)       & $1 \cdot 10^{-4}$ \\ 
%       	  & \# of epochs             & 350                \\ 
%       	  & State size                   & $2 \cdot 64$       \\ 
%       	  & Dropout                      & 0.4                \\ 
%           & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
%           & Weight decay                 & $5 \cdot 10^{-4}$  \\ 
%       	\hline\noalign{\smallskip}
%       \end{tabular}
%   \end{minipage}
% \end{table}


// OLD TABLE TEACHER STUDENT

% \begin{table}[h]
%   \caption{Semi-supervision results; online CNN-LSTM student}
%   \centering
% 	\label{tab:6}
% 	\small
% 	% \setlength\tabcolsep{2pt}
% 	\begin{tabular}{ccccccc}
% 		\hline
% 		  &     & 1                & 3                & 5                & 10               & 20              \\
% 		\hline
% 		\multirow{4}{6em}{CNN-LSTM, no teacher}
% 		  & Acc & $40.1 \pm 4.7 $  & $ 65.4 \pm 5.7 $ & $ 72.3 \pm 0.9 $ & $ 74.7 \pm 2.6 $ & $ 80.5 \pm 0.7$ \\
% 		  & Pre & $20.7 \pm 1.9 $  & $ 51.7 \pm 7.1 $ & $ 60.4 \pm 2.9 $ & $ 64.1 \pm 1.5 $ & $ 71.1 \pm 0.7$ \\
% 		  & Rec & $17.5 \pm 7.5 $  & $ 58.6 \pm 8.2 $ & $ 64 \pm 5.5 $   & $ 68 \pm 3.1 $   & $ 64.1 \pm 2.7$ \\
% 		  & F1  & $5 \pm 2.9 $     & $ 47.4 \pm 9.9 $ & $ 57.9 \pm 1.8 $ & $ 62.7 \pm 3 $   & $ 70.2 \pm 1.3$ \\
% 		\hline
% 		\multirow{4}{6em}{CNN-LSTM, with teacher}
% 		  & Acc & $42.1 \pm 6.3 $  & $ 74.6 \pm 3.6 $ & $ 77.7 \pm 0.8 $ & $ 79.1 \pm 0.9 $ & $ 83.4 \pm 0.3$ \\
% 		  & Pre & $24.6 \pm 5.6 $  & $ 63 \pm 5 $     & $ 65.8 \pm 5.1 $ & $ 66.6 \pm 1.7 $ & $ 73.5 \pm 1.2$ \\
% 		  & Rec & $38.9 \pm 19.4 $ & $ 65.1 \pm 7.3 $ & $ 72.3 \pm 5.2 $ & $ 74.7 \pm 1.7 $ & $ 76.8 \pm 0.7$ \\
% 		  & F1  & $14.5 \pm 13.5 $ & $ 56.1 \pm 8.6 $ & $ 64.5 \pm 2.9 $ & $ 66.9 \pm 3.1 $ & $ 73.2 \pm 0.8$ \\
% 		\hline
% 	\end{tabular}
% \end{table}

% \begin{table}[H]
% 	\caption{Semi-supervision results; offline CNN-biLSTM-CRF student}
% 	\label{tab:7}
% 	\small
% 	% \setlength\tabcolsep{2pt}
% 	\begin{tabular}{ccccccc}
% 		\hline
% 		  &     & 1                & 3                & 5                & 10               & 20              \\
% 		\hline
% 		\multirow{4}{6em}{CNN-biLSTM-CRF, no teacher}
% 		  & Acc & $40.1 \pm 3.1 $  & $ 71.1 \pm 4.6 $ & $ 76.2 \pm 0.3 $ & $ 78.5 \pm 2.6 $ & $ 84.1 \pm 1$   \\
% 		  & Pre & $26.4 \pm 4.5 $  & $ 62 \pm 6.1 $   & $ 70.4 \pm 4.2 $ & $ 75.1 \pm 1.6 $ & $ 75.8 \pm 1.4$ \\
% 		  & Rec & $40.5 \pm 18.5 $ & $ 62.9 \pm 7.5 $ & $ 66.8 \pm 4.7 $ & $ 68.6 \pm 0.5 $ & $ 79.8 \pm 1.3$ \\
% 		  & F1  & $21.1 \pm 11 $   & $ 55.3 \pm 9 $   & $ 65.8 \pm 1.2 $ & $ 69.7 \pm 1.3 $ & $ 75.8 \pm 1.5$ \\
% 		\hline
% 		\multirow{4}{6em}{CNN-biLSTM-CRF, with teacher}
% 		  & Acc & $43.1 \pm 7.5 $  & $ 74.9 \pm 4.6 $ & $ 78.7 \pm 1 $   & $ 80.8 \pm 0.8 $ & $ 86.3 \pm 1$   \\
% 		  & Pre & $26.3 \pm 4.1 $  & $ 64.2 \pm 5.8 $ & $ 67.4 \pm 5.9 $ & $ 70.2 \pm 2.7 $ & $ 78 \pm 1.4$   \\
% 		  & Rec & $38.8 \pm 16.5 $ & $ 65 \pm 7.3 $   & $ 73.8 \pm 5 $   & $ 76.9 \pm 1.9 $ & $ 81.7 \pm 0.5$ \\
% 		  & F1  & $18.2 \pm 10.9 $ & $ 55.7 \pm 9.7 $ & $ 66.8 \pm 2.7 $ & $ 69.9 \pm 4 $   & $ 78.1 \pm 1$   \\
% 		\hline
% 	\end{tabular}
% \end{table}

// OLD BIB
% \begin{thebibliography}{}
% \bibitem{jin}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{endonet}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{endon2n}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{andruphd}
% Author, Book title, page numbers. Publisher, place (year)
% \bibitem{bodenstedt}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{funke}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{quellec_crf}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{lea_crf_1}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{lea_crf_2}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{charriere_crf}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{data_distillation}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{huang_ner}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{lample_ner}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{hochreiter_lstm}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{graves_bilstm}
% Author, Article title, Journal, Volume, page numbers (year)
% \bibitem{resnet}
% Author, Article title, Journal, Volume, page numbers (year)
% \end{thebibliography}

